Solving fluid flow problems in space-time with multiscale stabilization: formulation and examples

We present a space-time continuous-Galerkin finite element method for solving incompressible Navier-Stokes equations. To ensure stability of the discrete variational problem, we apply ideas from the variational multi-scale method. The finite element problem is posed on the ``full" space-time domain, considering time as another dimension. We provide a rigorous analysis of the stability and convergence of the stabilized formulation. And finally, we apply this method on two benchmark problems in computational fluid dynamics, namely, lid-driven cavity flow and flow past a circular cylinder. We validate the current method with existing results from literature and show that very large space-time blocks can be solved using our approach.

==> data_files/FPC_study/FPC_Re100-clustered_force_gpwise.txt <==
0.211325 1.05061 0.0978616
0.788675 1.77931 -0.0151966
1.21132 2.80554 0.00314545
1.78868 1.77436 0.0206321
2.21132 0.561569 0.00290138
2.78868 0.909895 -0.0122298
3.21132 1.56719 -0.00495321
3.78868 1.50745 0.000314443
4.21132 1.27599 -0.00369509
4.78868 1.29238 -0.00632574
5.21132 1.36746 -0.00501239
5.78868 1.35501 -0.00292163
6.21132 1.32181 -0.00137374
6.78868 1.31953 0.00112106
7.21132 1.32522 0.00425717
7.78868 1.32187 0.00724238
8.21132 1.31642 0.00954862
8.78868 1.31437 0.0105323
9.21132 1.31333 0.0103987
9.78868 1.31169 0.00847491
10.2113 1.31004 0.00557706
10.7887 1.30885 0.00186764
11.2113 1.30791 -0.00176136
11.7887 1.30701 -0.0043467
12.2113 1.30621 -0.00571999
12.7887 1.30552 -0.00480633
13.2113 1.30489 -0.00246452
13.7887 1.30433 0.00150456
14.2113 1.30377 0.00582262
14.7887 1.30328 0.00947846
15.2113 1.3028 0.0119142
15.7887 1.30236 0.0116879
16.2113 1.30196 0.00959494
16.7887 1.30157 0.00507197
17.2113 1.30126 -0.000249564
17.7887 1.30095 -0.00531547
18.2113 1.30072 -0.0091459
18.7887 1.3005 -0.00985126
19.2113 1.30029 -0.00814956
19.7887 1.3001 -0.00299249
20.2113 1.29987 0.00356384
20.7887 1.2997 0.0104926
21.2113 1.29947 0.0162273
21.7887 1.29929 0.0183312
22.2113 1.29912 0.0173615
22.7887 1.29892 0.0116282
23.2113 1.29881 0.00364855
23.7887 1.29868 -0.00570057
24.2113 1.29867 -0.0140423
24.7887 1.29868 -0.0182607
25.2113 1.29871 -0.0186124
25.7887 1.29875 -0.0125248
26.2113 1.2987 -0.00302403
26.7887 1.29872 0.00936367
27.2113 1.29864 0.0211649
27.7887 1.29867 0.028478
28.2113 1.29867 0.0310223
28.7887 1.29861 0.0250223
29.2113 1.29865 0.0140329
29.7887 1.29861 -0.00204285
30.2113 1.29881 -0.018318
30.7887 1.29906 -0.0300513
31.2113 1.29943 -0.0360235
31.7887 1.29977 -0.0308087
32.2113 1.29997 -0.0185283
32.7887 1.30023 0.00186457
33.2113 1.3003 0.0237148
33.7887 1.30067 0.0414358
34.2113 1.30095 0.0523748
34.7887 1.30119 0.0488992
35.2113 1.30147 0.0357135
35.7887 1.30153 0.0104063
36.2113 1.30197 -0.0182289
36.7887 1.30261 -0.0438312
37.2113 1.30359 -0.0615926
37.7887 1.30454 -0.0609918
38.2113 1.30528 -0.0473519
38.7887 1.30588 -0.0164715
39.2113 1.30616 0.0202022
39.7887 1.30707 0.0554714
40.2113 1.30785 0.0817915
40.7887 1.30875 0.0850343
41.2113 1.30956 0.0712677
41.7887 1.30971 0.0340759
42.2113 1.31038 -0.0119425
42.7887 1.31148 -0.0586314
43.2113 1.31335 -0.0950129
43.7887 1.31532 -0.102611
44.2113 1.31695 -0.0884619
44.7887 1.31782 -0.0437431
45.2113 1.31806 0.0129365
45.7887 1.31946 0.0717582
46.2113 1.32072 0.118441
46.7887 1.32248 0.129765
47.2113 1.32393 0.114279
47.7887 1.32374 0.0608296
48.2113 1.3242 -0.00751578
48.7887 1.32553 -0.0785319
49.2113 1.32817 -0.134825
49.7887 1.33117 -0.14829
50.2113 1.33347 -0.129533
50.7887 1.33391 -0.0656725
51.2113 1.33332 0.0149248
51.7887 1.33481 0.0962426
52.2113 1.33633 0.159474
52.7887 1.33857 0.172498
53.2113 1.34021 0.148533
53.7887 1.33886 0.0736112
54.2113 1.33841 -0.0189118
54.7887 1.33987 -0.108424
55.2113 1.34316 -0.175698
55.7887 1.34661 -0.185339
56.2113 1.34873 -0.153708
56.7887 1.34796 -0.0670722
57.2113 1.34596 0.036188
57.7887 1.34756 0.130047
58.2113 1.34946 0.197266
58.7887 1.35148 0.200964
59.2113 1.35257 0.160564
59.7887 1.34977 0.0631052
60.2113 1.34842 -0.0491972
60.7887 1.35045 -0.144778
61.2113 1.35441 -0.208919
61.7887 1.3575 -0.204074
62.2113 1.35857 -0.153238
62.7887 1.35663 -0.0458085
63.2113 1.35366 0.072971
63.7887 1.3557 0.166404
64.2113 1.35815 0.224187
64.7887 1.35923 0.20971
65.2113 1.35923 0.14875
65.7887 1.35565 0.0330271
66.2113 1.35421 -0.0903854
66.7887 1.35711 -0.179816
67.2113 1.36154 -0.2292
67.7887 1.36357 -0.203419
68.2113 1.36314 -0.131629
68.7887 1.36079 -0.00928866
69.2113 1.35787 0.115889
69.7887 1.36044 0.198482
70.2113 1.36322 0.237717
70.7887 1.36288 0.200815
71.2113 1.36166 0.119287
71.7887 1.35831 -0.00795039
72.2113 1.3577 -0.133466
72.7887 1.36143 -0.208395
73.2113 1.36582 -0.236417
73.7887 1.36636 -0.187164
74.2113 1.36434 -0.0956614
74.7887 1.36242 0.0341286
75.2113 1.36046 0.156981
75.7887 1.36341 0.222724
76.2113 1.3661 0.239314
76.7887 1.3641 0.178448
77.2113 1.36174 0.0780369
77.7887 1.35945 -0.0527727
78.2113 1.36026 -0.171741
78.7887 1.36449 -0.227899
79.2113 1.36835 -0.232521
79.7887 1.36732 -0.159437
80.2113 1.36389 -0.0504767
80.7887 1.36289 0.079033
81.2113 1.36234 0.19153
81.7887 1.36529 0.237011
82.2113 1.36746 0.230023
82.7887 1.36401 0.146458
83.2113 1.36095 0.0304726
83.7887 1.36014 -0.0972385
84.2113 1.36246 -0.202914
84.7887 1.36658 -0.236722
85.2113 1.36936 -0.217086
85.7887 1.36709 -0.123524
86.2113 1.36289 -0.00210847
86.7887 1.36312 0.121775
87.2113 1.36399 0.218977
87.7887 1.36633 0.240713
88.2113 1.36752 0.209112
88.7887 1.36313 0.107087
89.2113 1.35995 -0.0184974
89.7887 1.36078 -0.137716
90.2113 1.36445 -0.225824
90.7887 1.36801 -0.235486
91.2113 1.36938 -0.191803
91.7887 1.36629 -0.080956
92.2113 1.3618 0.0479373
92.7887 1.36311 0.159292
93.2113 1.36517 0.235911
93.7887 1.36678 0.234962
94.2113 1.36701 0.181584
94.7887 1.36221 0.0624488
95.2113 1.35939 -0.0700075
95.7887 1.36156 -0.17279
96.2113 1.36592 -0.23676
96.7887 1.36858 -0.224627
97.2113 1.36871 -0.161597
97.7887 1.36559 -0.0356611
98.2113 1.3615 0.0984125
98.7887 1.3636 0.192102
99.2113 1.3663 0.243379
99.7887 1.36656 0.218898
100.212 1.369 0.0354134
100.792 1.36118 0.0165082
101.213 1.35957 -0.116623
101.783 1.36321 -0.202963
102.198 1.368 -0.243589
102.759 1.36896 -0.206436
103.166 1.36707 -0.126147
103.718 1.36408 -0.00568234
104.119 1.36111 0.116564
104.663 1.3641 0.203712
105.057 1.36729 0.250067
105.591 1.36712 0.219776
105.98 1.36568 0.147857
106.505 1.36145 0.0389196
106.887 1.35936 -0.0769262
107.405 1.36165 -0.174402
107.78 1.36606 -0.239631
108.289 1.36912 -0.235364
108.659 1.36978 -0.188921
109.16 1.367 -0.0968225
109.523 1.36294 0.0113779
110.016 1.36272 0.118167
110.374 1.36355 0.205852
110.859 1.36679 0.242688
111.211 1.36925 0.24035
111.688 1.36724 0.181623
112.034 1.36453 0.0951865
112.503 1.3613 -0.0103893
112.844 1.36049 -0.113986
113.306 1.36314 -0.192912
113.641 1.3673 -0.242977
114.095 1.37019 -0.239072
114.425 1.371 -0.200544
114.872 1.36872 -0.121461
115.196 1.36496 -0.0259474
115.636 1.3636 0.0741131
115.955 1.36316 0.164368
116.388 1.36599 0.223312
116.702 1.36887 0.253291
117.128 1.36971 0.235251
117.437 1.36929 0.187702
117.855 1.36583 0.107548
118.16 1.36297 0.0148936
118.572 1.36161 -0.0791134
118.871 1.36265 -0.163376
119.276 1.36582 -0.219661
119.57 1.36958 -0.250171
119.969 1.37171 -0.238423
120.259 1.37194 -0.199778
120.651 1.36989 -0.129938
120.936 1.36655 -0.0463367
121.322 1.36478 0.0438354
121.602 1.36365 0.129278
121.982 1.36552 0.195288
122.258 1.36788 0.241485
122.632 1.37011 0.252844
122.903 1.37145 0.239379
123.271 1.37002 0.192831
123.538 1.36795 0.128252
123.899 1.3648 0.047589
124.162 1.36289 -0.0369672
124.518 1.36271 -0.115948
124.776 1.36443 -0.184104
125.126 1.36739 -0.228308
125.381 1.37062 -0.252207
125.725 1.37259 -0.244733
125.975 1.37308 -0.216457
126.314 1.37173 -0.162759
126.56 1.36907 -0.0959676
126.894 1.36682 -0.018709
127.136 1.36466 0.0597764
127.464 1.36486 0.131247
127.702 1.36576 0.192518
128.025 1.36815 0.232892
128.259 1.37048 0.255912
128.577 1.37182 0.252298
128.808 1.37233 0.230656
129.12 1.37076 0.186355
129.347 1.3688 0.129421
129.654 1.36603 0.0607201
129.878 1.36417 -0.0116671
130.18 1.36331 -0.0822529
130.4 1.36399 -0.147027
130.697 1.36591 -0.197727
130.913 1.36863 -0.235445
131.206 1.37121 -0.251873
131.419 1.37324 -0.25254
131.707 1.37393 -0.231523
131.916 1.37334 -0.196737
132.199 1.37174 -0.146004
132.405 1.36928 -0.0870774
132.684 1.36733 -0.0216173
132.886 1.36544 0.0448069
133.161 1.36522 0.107408
133.36 1.36552 0.163991
133.63 1.36724 0.207935
133.826 1.36915 0.240822
134.091 1.37112 0.256048
134.284 1.37267 0.258264
134.546 1.37301 0.242519
134.735 1.37273 0.215037
134.992 1.37106 0.173451
135.179 1.36926 0.123923
135.432 1.36692 0.0668756
135.615 1.36524 0.00709453
135.864 1.36409 -0.0525546
136.045 1.36406 -0.10949
136.29 1.36491 -0.159126
136.468 1.36668 -0.20148
136.708 1.36882 -0.2313
136.883 1.37112 -0.251083
137.12 1.37297 -0.256069
137.292 1.37423 -0.250503
137.525 1.37459 -0.23096
137.695 1.37403 -0.202398
137.924 1.37281 -0.163158
138.091 1.3709 -0.117904
138.316 1.36914 -0.0668329
138.48 1.36717 -0.0135322
138.702 1.36614 0.0401132
138.864 1.36532 0.0921016
139.082 1.36571 0.139246
139.241 1.36641 0.181366
139.456 1.36794 0.214571
139.612 1.36955 0.240423
139.823 1.37123 0.25504
139.977 1.37267 0.261328
140.185 1.37347 0.256038
140.336 1.37387 0.242796
140.54 1.37331 0.21939
140.689 1.37246 0.189521
140.89 1.37083 0.15219
141.037 1.36927 0.110646
141.235 1.36742 0.0651138
141.379 1.36605 0.0180101
141.574 1.3649 -0.0293409
141.715 1.3645 -0.0755854
141.907 1.36458 -0.118536
142.046 1.36539 -0.158005
142.235 1.36659 -0.191278
142.372 1.36824 -0.219295
142.558 1.36997 -0.239201
142.693 1.37173 -0.25287
142.875 1.3732 -0.257672
143.008 1.37433 -0.2561
143.188 1.37495 -0.246021
143.318 1.37502 -0.230178
143.495 1.37461 -0.207097
143.623 1.37364 -0.179431
143.797 1.37248 -0.14644
143.924 1.3709 -0.110408
144.095 1.36952 -0.0713427
144.219 1.36797 -0.0309602
144.387 1.36696 0.0100367
144.51 1.36599 0.0506226
144.675 1.36575 0.0895014
144.796 1.36565 0.126394
144.959 1.36625 0.159567
145.077 1.36698 0.18947
145.237 1.36817 0.214129
145.354 1.36938 0.234628
145.512 1.37073 0.248962
145.626 1.37197 0.258692
145.781 1.37299 0.261968
145.894 1.37382 0.260637
146.047 1.3742 0.253144
146.158 1.37436 0.241423
146.308 1.37397 0.224307
146.417 1.37344 0.203642
146.565 1.37241 0.178691
146.672 1.37138 0.151077
146.818 1.37001 0.120508
146.924 1.36883 0.0882852
147.067 1.36751 0.0545417
147.171 1.36654 0.0201985
147.311 1.36562 -0.0142254
147.414 1.36513 -0.0482223
147.552 1.36483 -0.0809516
147.653 1.36498 -0.112321
147.789 1.36533 -0.141244
147.888 1.36607 -0.168026
148.022 1.36696 -0.191431
148.119 1.36811 -0.212112
148.251 1.3693 -0.228768
148.347 1.37058 -0.242341
148.477 1.37178 -0.251556
148.571 1.37292 -0.257553
148.699 1.37387 -0.259149
148.792 1.37463 -0.2576
148.917 1.37514 -0.251881
149.009 1.37538 -0.243265
149.132 1.37539 -0.230909
149.222 1.37508 -0.216041
149.344 1.37461 -0.19804
149.432 1.37385 -0.178009
149.552 1.37304 -0.155539
149.639 1.37199 -0.13158
149.756 1.37102 -0.105958
149.842 1.36988 -0.0794177
149.958 1.36896 -0.0519976
150.042 1.36726 -0.0611786
150.158 1.36724 0.00402624
150.242 1.3665 0.0321705
150.358 1.36615 0.059931
150.442 1.36581 0.0871331
150.558 1.36587 0.113202
150.642 1.36598 0.138186
150.758 1.36645 0.161335
150.842 1.36697 0.182921
150.958 1.36777 0.202053
151.042 1.36859 0.219217
151.158 1.36957 0.233427
151.242 1.37052 0.245356
151.358 1.3715 0.253978
151.442 1.37241 0.26012
151.558 1.3732 0.262762
151.642 1.37388 0.262842
151.758 1.37433 0.2594
151.842 1.37466 0.253435
151.958 1.37468 0.244089
152.042 1.37459 0.232374
152.158 1.37416 0.217572
152.242 1.37367 0.200661
152.358 1.37285 0.181091
152.442 1.37206 0.159764
152.558 1.371 0.136321
152.642 1.37005 0.11155
152.758 1.36894 0.0853008
152.842 1.36802 0.0582152
152.958 1.36704 0.0303561
153.042 1.36634 0.00219476
153.158 1.36567 -0.0259933
153.242 1.36534 -0.053929
153.358 1.36509 -0.0811349
153.442 1.36519 -0.107539
153.558 1.36542 -0.132482
153.642 1.36596 -0.156105
153.758 1.3666 -0.1776
153.842 1.3675 -0.19732
153.958 1.36844 -0.214343
154.042 1.36954 -0.229219
154.158 1.37062 -0.240962
154.242 1.37173 -0.250296
154.358 1.37275 -0.256213
154.442 1.37368 -0.259576
154.558 1.37446 -0.259406
154.642 1.37506 -0.256663
154.758 1.37546 -0.250438
154.842 1.37561 -0.24174
154.958 1.37558 -0.229771
155.042 1.37526 -0.215543
155.158 1.37481 -0.198401
155.242 1.37408 -0.179311
155.358 1.37331 -0.157791
155.442 1.37229 -0.134719
155.558 1.37134 -0.109806
155.642 1.37022 -0.0838052
155.758 1.36929 -0.0566371
155.842 1.36825 -0.0288935
155.958 1.36752 -0.00071366
156.042 1.36675 0.0274998
156.158 1.36636 0.0553909
156.242 1.36598 0.0827673
156.358 1.36601 0.109069
156.442 1.36607 0.134327
156.558 1.36652 0.157801
156.642 1.367 0.179746
156.758 1.36778 0.19928
156.842 1.36858 0.216872
156.958 1.36956 0.231542
157.042 1.37051 0.24395
157.158 1.37149 0.253067
157.242 1.37241 0.259713
157.358 1.37322 0.262862
157.442 1.37393 0.263448
157.558 1.37441 0.260502
157.642 1.37478 0.255022
157.758 1.37483 0.246138
157.842 1.37477 0.234865
157.958 1.37437 0.220471
158.042 1.37391 0.20394
158.158 1.37312 0.184707
158.242 1.37234 0.163682
158.358 1.37129 0.14049
158.442 1.37035 0.115931
158.558 1.36922 0.0898357
158.642 1.36829 0.062861
158.758 1.36729 0.0350521
158.842 1.36657 0.00689554
158.958 1.36586 -0.0213498
159.042 1.36549 -0.0493882
159.158 1.36521 -0.0767573
159.242 1.36527 -0.103368
159.358 1.36546 -0.128573
159.442 1.36596 -0.152499
159.558 1.36658 -0.174344
159.642 1.36744 -0.194447
159.758 1.36838 -0.211891
159.842 1.36946 -0.227213
159.958 1.37054 -0.239429
160.042 1.37166 -0.249249
160.158 1.37269 -0.255666
160.242 1.37365 -0.259533
160.358 1.37445 -0.259867
160.442 1.37508 -0.257621
160.558 1.37552 -0.25188
160.642 1.3757 -0.243651
160.758 1.37571 -0.232124
160.842 1.37543 -0.218315
160.958 1.375 -0.201554
161.042 1.3743 -0.182815
161.158 1.37354 -0.1616
161.242 1.37254 -0.138795
161.358 1.3716 -0.114098
161.442 1.37047 -0.0882703
161.558 1.36953 -0.0612173
161.642 1.36848 -0.0335449
161.758 1.36772 -0.00537472
161.842 1.36692 0.022874
161.958 1.3665 0.0508622
162.042 1.36608 0.0783798
162.158 1.36607 0.104882
162.242 1.3661 0.130381
162.358 1.36651 0.15415
162.442 1.36697 0.176427
162.558 1.36773 0.196338
162.642 1.3685 0.214335
162.758 1.36947 0.229445
162.842 1.37042 0.242312
162.958 1.37141 0.251911
163.042 1.37234 0.259048
163.158 1.37317 0.262698
163.242 1.37391 0.263785
163.358 1.37442 0.261334
163.442 1.37481 0.256339
163.558 1.3749 0.247923
163.642 1.37488 0.2371
163.758 1.37451 0.223125
163.842 1.37408 0.206987
163.958 1.37331 0.188106
164.042 1.37256 0.167401
164.158 1.37152 0.144481
164.242 1.37058 0.120154
164.358 1.36945 0.0942371
164.442 1.36851 0.0673979
164.558 1.36749 0.0396647
164.642 1.36674 0.0115393
164.758 1.36601 -0.0167367
164.842 1.3656 -0.044851
164.958 1.36528 -0.072357
165.042 1.3653 -0.099148
165.158 1.36545 -0.124592
165.242 1.36592 -0.148795
165.358 1.3665 -0.170969
165.442 1.36735 -0.191433
165.558 1.36826 -0.209281
165.642 1.36934 -0.225033
165.758 1.37041 -0.237707
165.842 1.37153 -0.248002
165.958 1.37258 -0.254911
166.042 1.37355 -0.259276
166.158 1.37438 -0.26011
166.242 1.37504 -0.258361
166.358 1.37551 -0.253106
166.442 1.37574 -0.245349
166.558 1.37578 -0.234272
166.642 1.37553 -0.22089
166.758 1.37514 -0.204523
166.842 1.37447 -0.186147
166.958 1.37373 -0.165251
167.042 1.37275 -0.142732
167.158 1.37181 -0.118267
167.242 1.37069 -0.0926323
167.358 1.36974 -0.0657146
167.442 1.36867 -0.0381344
167.558 1.36789 -0.00999532
167.642 1.36706 0.0182669
167.758 1.36661 0.0463306
167.842 1.36615 0.0739678
167.958 1.36611 0.10065
168.042 1.3661 0.12637
168.158 1.36648 0.150416
168.242 1.3669 0.173006
168.358 1.36764 0.193277
168.442 1.36839 0.211665
168.558 1.36935 0.227201
168.642 1.37029 0.240518
168.758 1.37129 0.25059
168.842 1.37223 0.258213
168.958 1.37308 0.262358
169.042 1.37383 0.263944
169.158 1.37438 0.261988
169.242 1.3748 0.257482
169.358 1.37492 0.249537
169.442 1.37494 0.23917
169.558 1.37461 0.225622
169.642 1.37421 0.209888
169.758 1.37347 0.191371
169.842 1.37273 0.170999
169.958 1.37171 0.148364
170.042 1.37078 0.124287
170.158 1.36965 0.0985634
170.242 1.3687 0.0718768
170.358 1.36766 0.044237
170.442 1.36689 0.0161606
170.558 1.36613 -0.012128
170.642 1.36569 -0.0403002
170.758 1.36533 -0.0679255
170.842 1.36532 -0.0948799
170.958 1.36543 -0.120545
171.042 1.36586 -0.145011
171.158 1.36641 -0.167499
171.242 1.36723 -0.188313
171.358 1.36812 -0.206553
171.442 1.36918 -0.222724
171.558 1.37025 -0.235849
171.642 1.37138 -0.246614
171.758 1.37243 -0.254009
171.842 1.37343 -0.25887
171.958 1.37428 -0.260205
172.042 1.37497 -0.258954
172.158 1.37547 -0.254188
172.242 1.37574 -0.246909
172.358 1.37581 -0.236289
172.442 1.37561 -0.223343
172.558 1.37525 -0.207378
172.642 1.3746 -0.189378
172.758 1.37389 -0.168814
172.842 1.37292 -0.146592
172.958 1.372 -0.122374
173.042 1.37088 -0.0969469
173.158 1.36992 -0.0701797
173.242 1.36884 -0.042707
173.358 1.36804 -0.0146147
173.442 1.36719 0.0136455
173.558 1.3667 0.0417695
173.642 1.36621 0.0695115
173.758 1.36613 0.096359
173.842 1.36609 0.122287
173.958 1.36643 0.146597
174.042 1.36682 0.169489
174.158 1.36753 0.190111
174.242 1.36827 0.208881
174.358 1.36921 0.224838
174.442 1.37015 0.238599
174.558 1.37115 0.24914
174.642 1.37209 0.257247
174.758 1.37296 0.261889
174.842 1.37374 0.263975
174.958 1.37431 0.262518
175.042 1.37477 0.258506
175.158 1.37493 0.25104
175.242 1.37498 0.241137
175.358 1.37468 0.228026
175.442 1.37431 0.212705
175.558 1.37361 0.194565
175.642 1.37289 0.174539
175.758 1.37189 0.152203
175.842 1.37096 0.128387
175.958 1.36983 0.102872
176.042 1.36888 0.0763528
176.158 1.36783 0.0488211
176.242 1.36703 0.0208081
176.358 1.36624 -0.00747887
176.442 1.36577 -0.0356953
176.558 1.36537 -0.063427
176.642 1.36532 -0.0905328
176.758 1.36539 -0.116409
176.842 1.36579 -0.141127
176.958 1.36631 -0.163921
177.042 1.3671 -0.185078
177.158 1.36797 -0.203705
177.242 1.36902 -0.220291
177.358 1.37008 -0.233866
177.442 1.37121 -0.245099
177.558 1.37227 -0.252985
177.642 1.37329 -0.258345
177.758 1.37416 -0.260185
177.842 1.37488 -0.25944
177.958 1.37542 -0.255172
178.042 1.37572 -0.248381
178.158 1.37583 -0.238228
178.242 1.37566 -0.22573
178.358 1.37534 -0.210181
178.442 1.37473 -0.19257
178.558 1.37404 -0.172353
178.642 1.37309 -0.150444
178.758 1.37218 -0.126488
178.842 1.37106 -0.101284
178.958 1.3701 -0.0746821
179.042 1.36901 -0.0473319
179.158 1.36819 -0.0193006
179.242 1.36731 0.00894388
179.358 1.36679 0.0371154
179.442 1.36627 0.0649506
179.558 1.36616 0.0919535
179.642 1.36607 0.118081
179.758 1.36638 0.142648
179.842 1.36674 0.165836
179.958 1.36742 0.186805
180.042 1.36813 0.205956
180.158 1.36907 0.222334
180.242 1.36999 0.236541
180.358 1.37099 0.247558
180.442 1.37194 0.256155
180.558 1.37283 0.261302
180.642 1.37363 0.263899
180.758 1.37423 0.262954
180.842 1.37472 0.259449
180.958 1.37492 0.252477
181.042 1.375 0.243053
181.158 1.37474 0.230397
181.242 1.37441 0.215508
181.358 1.37373 0.197763
181.442 1.37304 0.178101
181.558 1.37206 0.156082
181.642 1.37114 0.132548
181.758 1.37002 0.10726
181.842 1.36906 0.0809252
181.958 1.36799 0.0535181
182.042 1.36718 0.0255843
182.158 1.36636 -0.00268696
182.242 1.36585 -0.0309349
182.358 1.36542 -0.0587623
182.442 1.36533 -0.0860105
182.558 1.36536 -0.112091
182.642 1.36572 -0.137057
182.758 1.36621 -0.160156
182.842 1.36697 -0.181655
182.958 1.36781 -0.200673
183.042 1.36885 -0.217682
183.158 1.3699 -0.231715
183.242 1.37103 -0.243429
183.358 1.3721 -0.251818
183.442 1.37313 -0.257694
183.558 1.37402 -0.260059
183.642 1.37478 -0.259839
183.758 1.37535 -0.256092
183.842 1.37569 -0.249812
183.958 1.37584 -0.240152
184.042 1.37571 -0.228128
184.158 1.37542 -0.213022
184.242 1.37484 -0.195826
184.358 1.37418 -0.175982
184.442 1.37326 -0.154411
184.558 1.37236 -0.130742
184.642 1.37125 -0.105785
184.758 1.37029 -0.0793712
184.842 1.36918 -0.0521641
184.958 1.36835 -0.024212
185.042 1.36744 0.00400061
185.158 1.36689 0.0322067
185.242 1.36633 0.0601245
185.358 1.36618 0.087276
185.442 1.36606 0.113598
185.558 1.36633 0.138422
185.642 1.36665 0.161911
185.758 1.36731 0.183235
185.842 1.36799 0.202778
185.958 1.36891 0.219592
186.042 1.36982 0.234264
186.158 1.37082 0.245778
186.242 1.37178 0.254891
186.358 1.37269 0.260572
186.442 1.3735 0.263711
186.558 1.37414 0.263311
186.642 1.37466 0.260349
186.758 1.37489 0.253908
186.842 1.37502 0.245003
186.958 1.3748 0.232841
187.042 1.3745 0.218422
187.158 1.37386 0.201111
187.242 1.37319 0.181851
187.358 1.37223 0.160188
187.442 1.37133 0.13697
187.558 1.37021 0.111941
187.642 1.36925 0.0858218
187.758 1.36817 0.0585663
187.842 1.36733 0.0307356
187.958 1.36648 0.00249918
188.042 1.36594 -0.0257647
188.158 1.36547 -0.0536778
188.242 1.36534 -0.0810626
188.358 1.36533 -0.107348
188.442 1.36565 -0.132567
188.558 1.36609 -0.155982
188.642 1.36682 -0.177841
188.758 1.36764 -0.197273
188.842 1.36865 -0.214732
188.958 1.36969 -0.229257
189.042 1.37082 -0.241489
189.158 1.3719 -0.250426
189.242 1.37294 -0.256864
189.358 1.37386 -0.259805
189.442 1.37465 -0.260165
189.558 1.37525 -0.256995
189.642 1.37564 -0.251285
189.758 1.37583 -0.242177
189.842 1.37575 -0.230686
189.958 1.3755 -0.216083
190.042 1.37496 -0.19936
190.158 1.37433 -0.179946
190.242 1.37344 -0.158769
190.358 1.37255 -0.135438
190.442 1.37145 -0.110775
190.558 1.37049 -0.0845913
190.642 1.36938 -0.0575653
190.758 1.36852 -0.0297238
190.842 1.36759 -0.0015688
190.958 1.367 0.0266541
191.042 1.36641 0.054643
191.158 1.36621 0.0819406
191.242 1.36605 0.108462
191.358 1.36628 0.133558
191.442 1.36655 0.157368
191.558 1.36718 0.179078
191.642 1.36783 0.199051
191.758 1.36873 0.21635
191.842 1.36962 0.23154
191.958 1.37062 0.243614
192.042 1.37158 0.253311
192.158 1.37251 0.259601
192.242 1.37335 0.263362
192.358 1.37401 0.263592
192.442 1.37457 0.261259
192.558 1.37485 0.25544
192.642 1.37502 0.247145
192.758 1.37485 0.235566
192.842 1.37459 0.22171
192.958 1.37399 0.20492
193.042 1.37336 0.186149
193.158 1.37243 0.16492
193.242 1.37154 0.142095
193.358 1.37043 0.117395
193.442 1.36947 0.091554
193.558 1.36838 0.0645036
193.642 1.36752 0.0368217
193.758 1.36664 0.00865447
193.842 1.36606 -0.0196003
193.958 1.36554 -0.0475871
194.042 1.36536 -0.0751067
194.158 1.3653 -0.101609
194.242 1.36557 -0.127105
194.358 1.36597 -0.150875
194.442 1.36665 -0.173142
194.558 1.36743 -0.193051
194.642 1.36842 -0.211033
194.758 1.36944 -0.226138
194.842 1.37057 -0.238985
194.958 1.37164 -0.248576
195.042 1.37271 -0.255692
195.158 1.37366 -0.259331
195.242 1.37448 -0.260399
195.358 1.37513 -0.25794
195.442 1.37556 -0.252936
195.558 1.3758 -0.244517
195.642 1.37578 -0.233697
195.758 1.37558 -0.219732
195.842 1.37509 -0.203617
195.958 1.37451 -0.184757
196.042 1.37365 -0.164092
196.158 1.37279 -0.141213
196.242 1.3717 -0.116949
196.358 1.37074 -0.0910832
196.442 1.36962 -0.0643151
196.558 1.36874 -0.0366522
196.642 1.36778 -0.00860953
196.758 1.36715 0.0196043
196.842 1.36651 0.0476516
196.958 1.36626 0.0750906
197.042 1.36604 0.101824
197.158 1.36622 0.127242
197.242 1.36644 0.151438
197.358 1.36701 0.1736
197.442 1.36762 0.194084
197.558 1.36849 0.211999
197.642 1.36936 0.227852
197.758 1.37036 0.240609
197.842 1.37132 0.25103
197.958 1.37226 0.258132
198.042 1.37313 0.26272
198.158 1.37383 0.263732
198.242 1.37443 0.262194
198.358 1.37477 0.25725
198.442 1.375 0.24981
198.558 1.37489 0.23895
198.642 1.37469 0.2258
198.758 1.37415 0.209818
198.842 1.37356 0.191796
198.958 1.37267 0.171057
199.042 1.37183 0.148694
199.158 1.37072 0.124641
199.242 1.36974 0.099344
199.358 1.36865 0.072374
199.442 1.3678 0.044763
199.558 1.36688 0.0171034
199.642 1.36621 -0.0108512
199.758 1.36549 -0.0395405
199.842 1.3653 -0.0676013
199.958 1.36579 -0.0931848


==> data_files/FPC_study/FPC_Re100_force_gpwise.txt <==
0.105662 1.30341 -0.00468575
0.394338 2.97026 -0.0285528
0.605662 4.53841 0.00741415
0.894338 2.27603 0.044806
1.10566 -0.23831 0.00854813
1.39434 0.389478 -0.0214166
1.60566 1.6532 -0.00436459
1.89434 1.51221 0.00851993
2.10566 1.05536 0.00151658
2.39434 1.14026 -0.00421943
2.60566 1.35109 -0.00217374
2.89434 1.36422 -0.000950124
3.10566 1.32475 -0.00221433
3.39434 1.33922 -0.00337214
3.60566 1.36396 -0.00362847
3.89434 1.36281 -0.00389096
4.10566 1.35416 -0.00439811
4.39434 1.35093 -0.00471731
4.60566 1.34905 -0.00485376
4.89434 1.34546 -0.00477816
5.10566 1.34159 -0.00459064
5.39434 1.33865 -0.0041566
5.60566 1.33608 -0.00355721
5.89434 1.33358 -0.00270998
6.10566 1.33119 -0.00171436
6.39434 1.32905 -0.00050324
6.60566 1.32705 0.000819664
6.89434 1.3252 0.00227509
7.10566 1.32345 0.00376671
7.39434 1.32187 0.00526321
7.60566 1.32037 0.00669591
7.89434 1.31902 0.00798141
8.10566 1.31775 0.00909602
8.39434 1.3166 0.00991793
8.60566 1.31552 0.0104788
8.89434 1.31453 0.0106419
9.10566 1.31361 0.0104938
9.39434 1.31277 0.00991271
9.60566 1.31198 0.00902789
9.89434 1.31125 0.00776267
10.1057 1.31057 0.00626514
10.3943 1.30993 0.00452748
10.6057 1.30935 0.00268527
10.8943 1.30879 0.000809859
11.1057 1.30828 -0.00100822
11.3943 1.3078 -0.00262575
11.6057 1.30736 -0.00402323
11.8943 1.30694 -0.00501077
12.1057 1.30654 -0.00565227
12.3943 1.30617 -0.00575015
12.6057 1.30581 -0.00544576
12.8943 1.30548 -0.00457864
13.1057 1.30516 -0.0033426
13.3943 1.30486 -0.00165465
13.6057 1.30456 0.000279069
13.8943 1.30428 0.00243849
14.1057 1.304 0.00465211
14.3943 1.30375 0.00679377
14.6057 1.30349 0.00876976
14.8943 1.30326 0.0103702
15.1057 1.30302 0.0116076
15.3943 1.3028 0.0122332
15.6057 1.30258 0.0123706
15.8943 1.30237 0.0117907
16.1057 1.30217 0.010707
16.3943 1.30197 0.00896826
16.6057 1.30179 0.00683265
16.8943 1.3016 0.00427164
17.1057 1.30144 0.00152777
17.3943 1.30127 -0.00128665
17.6057 1.30113 -0.00400627
17.8943 1.30098 -0.00639317
18.1057 1.30086 -0.00840724
18.3943 1.30073 -0.00973276
18.6057 1.30062 -0.0104763
18.8943 1.30051 -0.0103159
19.1057 1.3004 -0.00949148
19.3943 1.3003 -0.00775471
19.6057 1.30018 -0.00543114
19.8943 1.30008 -0.00241448
20.1057 1.29996 0.000957591
20.3943 1.29987 0.00460991
20.6057 1.29976 0.00827604
20.8943 1.29967 0.0117018
21.1057 1.29957 0.0147652
21.3943 1.29949 0.0170806
21.6057 1.2994 0.0187141
21.8943 1.29932 0.0192337
22.1057 1.29924 0.0188938
22.3943 1.29916 0.0173208
22.6057 1.29909 0.0149108
22.8943 1.299 0.011448
23.1057 1.29894 0.00738332
23.3943 1.29886 0.0027285
23.6057 1.29882 -0.00211904
23.8943 1.29877 -0.00690166
24.1057 1.29875 -0.0113804
24.3943 1.29873 -0.0150934
24.6057 1.29874 -0.0180357
24.8943 1.29875 -0.0196381
25.1057 1.29876 -0.0201535
25.3943 1.29877 -0.0190395
25.6057 1.29877 -0.0167673
25.8943 1.29878 -0.0129607
26.1057 1.29875 -0.0082112
26.3943 1.29876 -0.00241983
26.6057 1.29872 0.00383979
26.8943 1.29873 0.0103376
27.1057 1.29871 0.016665
27.3943 1.29873 0.0222891
27.6057 1.29873 0.0270861
27.8943 1.29877 0.0303259
28.1057 1.29879 0.0322283
28.3943 1.29881 0.0320326
28.6057 1.29883 0.0302791
28.8943 1.29882 0.0263665
29.1057 1.29885 0.0210493
29.3943 1.29882 0.0140538
29.6057 1.29886 0.00617863
29.8943 1.29886 -0.00242094
30.1057 1.29895 -0.0110995
30.3943 1.29902 -0.0192701
30.6057 1.29916 -0.0266197
30.8943 1.2993 -0.0322367
31.1057 1.29948 -0.0362534
31.3943 1.29966 -0.0376352
31.6057 1.29983 -0.0369708
31.8943 1.29999 -0.0333551
32.1057 1.3001 -0.0277273
32.3943 1.30022 -0.0195562
32.6057 1.30028 -0.00992555
32.8943 1.3004 0.00114903
33.1057 1.30045 0.0127032
33.3943 1.30061 0.0241229
33.6057 1.30073 0.0348235
33.8943 1.30094 0.0436902
34.1057 1.30113 0.0507069
34.3943 1.30137 0.0544968
34.6057 1.30158 0.0556722
34.8943 1.30176 0.0529248
35.1057 1.30194 0.0473977
35.3943 1.30203 0.038195
35.6057 1.30218 0.0267481
35.8943 1.30225 0.0128442
36.1057 1.30244 -0.00213473
36.3943 1.30261 -0.0175947
36.6057 1.30294 -0.0325635
36.8943 1.30329 -0.0457143
37.1057 1.30378 -0.0567793
37.3943 1.30429 -0.0639747
37.6057 1.30482 -0.0678811
37.8943 1.30533 -0.0666852
38.1057 1.30576 -0.0617469
38.3943 1.30614 -0.051697
38.6057 1.30638 -0.0383914
38.8943 1.30666 -0.0213065
39.1057 1.3068 -0.00235398
39.3943 1.30712 0.0179212
39.6057 1.30737 0.038052
39.8943 1.30787 0.0564616
40.1057 1.30834 0.0725637
40.3943 1.30899 0.0840693
40.6057 1.30962 0.0915187
40.8943 1.31021 0.0924631
41.1057 1.31077 0.0885268
41.3943 1.31112 0.0777443
41.6057 1.31147 0.0624823
41.8943 1.3116 0.0418225
42.1057 1.31187 0.0183187
42.3943 1.31207 -0.00755581
42.6057 1.31256 -0.0337201
42.8943 1.31315 -0.0583087
43.1057 1.31405 -0.0803146
43.3943 1.31506 -0.0968595
43.6057 1.31622 -0.108401
43.8943 1.31733 -0.111767
44.1057 1.31831 -0.108886
44.3943 1.3191 -0.0971409
44.6057 1.31958 -0.079516
44.8943 1.31995 -0.0546995
45.1057 1.32004 -0.0260054
45.3943 1.32034 0.00609776
45.6057 1.32054 0.0388589
45.8943 1.32123 0.070012
46.1057 1.32196 0.0981689
46.3943 1.32311 0.119729
46.6057 1.32427 0.135197
46.8943 1.32544 0.140576
47.1057 1.32648 0.138247
47.3943 1.32707 0.124913
47.6057 1.32754 0.104275
47.8943 1.32747 0.0746847
48.1057 1.32753 0.0402484
48.3943 1.32743 0.00154178
48.6057 1.3278 -0.0380323
48.8943 1.32843 -0.0756965
49.1057 1.32965 -0.109714
49.3943 1.33116 -0.135704
49.6057 1.33296 -0.154274
49.8943 1.33465 -0.160656
50.1057 1.3361 -0.157755
50.3943 1.33707 -0.141725
50.6057 1.33745 -0.117071
50.8943 1.33749 -0.0819965
51.1057 1.33705 -0.0414164
51.3943 1.33692 0.0038114
51.6057 1.33672 0.0497374
51.8943 1.3374 0.0929442
52.1057 1.33824 0.131587
52.3943 1.33981 0.160458
52.6057 1.34141 0.180548
52.8943 1.34292 0.186365
53.1057 1.34416 0.181507
53.3943 1.34455 0.161708
53.6057 1.34465 0.132273
53.8943 1.34389 0.0914567
54.1057 1.34331 0.0448028
54.3943 1.34263 -0.00637479
54.6057 1.3427 -0.0577847
54.8943 1.34336 -0.105281
55.1057 1.34487 -0.147059
55.3943 1.34684 -0.177167
55.6057 1.34909 -0.197032
55.8943 1.35103 -0.200658
56.1057 1.35244 -0.19234
56.3943 1.35301 -0.167681
56.6057 1.3527 -0.132752
56.8943 1.35195 -0.0860887
57.1057 1.35069 -0.0337664
57.3943 1.35007 0.0223417
57.6057 1.34956 0.0777989
57.8943 1.35036 0.127722
58.1057 1.35147 0.170658
58.3943 1.35339 0.199998
58.6057 1.35526 0.217852
58.8943 1.35669 0.217838
59.1057 1.35764 0.205018
59.3943 1.35729 0.175032
59.6057 1.35659 0.134537
59.8943 1.35498 0.0825307
60.1057 1.35378 0.0253158
60.3943 1.35282 -0.0345483
60.6057 1.35294 -0.0927106
60.8943 1.35397 -0.143551
61.1057 1.35595 -0.186043
61.3943 1.35831 -0.213105
61.6057 1.36071 -0.227466
61.8943 1.36241 -0.222644
62.1057 1.36324 -0.204387
62.3943 1.36297 -0.168643
62.6057 1.3617 -0.122575
62.8943 1.36023 -0.0657404
63.1057 1.35842 -0.00459745
63.3943 1.35777 0.0576277
63.6057 1.35745 0.116853
63.8943 1.3587 0.166821
64.1057 1.36027 0.207181
64.3943 1.36238 0.230484
64.6057 1.36424 0.240239
64.8943 1.36512 0.229944
65.1057 1.36537 0.205988
65.3943 1.36408 0.164739
65.6057 1.36259 0.113602
65.8943 1.36047 0.0528158
66.1057 1.35911 -0.011292
66.3943 1.35845 -0.0747435
66.6057 1.3591 -0.13387
66.8943 1.36077 -0.181838
67.1057 1.36323 -0.218922
67.3943 1.36572 -0.237512
67.6057 1.36787 -0.241766
67.8943 1.36891 -0.225434
68.1057 1.3688 -0.195451
68.3943 1.36765 -0.148763
68.6057 1.36558 -0.0929928
68.8943 1.36382 -0.0290326
69.1057 1.36201 0.0369356
69.3943 1.36182 0.100278
69.6057 1.36211 0.157903
69.8943 1.3639 0.20252
70.1057 1.36588 0.235222
70.3943 1.36786 0.248291
70.6057 1.36934 0.246621
70.8943 1.36936 0.224244
71.1057 1.36874 0.18851
71.3943 1.36666 0.137012
71.6057 1.36467 0.0773107
71.8943 1.36257 0.0110584
72.1057 1.36158 -0.0559301
72.3943 1.36166 -0.118313
72.6057 1.36307 -0.173605
72.8943 1.36533 -0.214169
73.1057 1.36804 -0.241773
73.3943 1.37029 -0.2488
73.6057 1.37178 -0.24075
73.8943 1.37193 -0.212154
74.1057 1.37083 -0.170722
74.3943 1.36901 -0.114733
74.6057 1.36654 -0.0517376
74.8943 1.36497 0.0159444
75.1057 1.36365 0.0828794
75.3943 1.36419 0.143144
75.6057 1.36524 0.195023
75.8943 1.3674 0.230613
76.1057 1.36952 0.252517
76.3943 1.371 0.253217
76.6057 1.37179 0.238836
76.8943 1.37086 0.204408
77.1057 1.36944 0.157813
77.3943 1.36689 0.0980806
77.6057 1.36485 0.0324894
77.8943 1.36323 -0.035872
78.1057 1.36298 -0.102092
78.3943 1.36396 -0.159657
78.6057 1.36609 -0.20755
78.8943 1.36869 -0.237743
79.1057 1.37128 -0.253498
79.3943 1.37294 -0.24761
79.6057 1.37351 -0.226717
79.8943 1.37274 -0.186505
80.1057 1.3708 -0.135028
80.3943 1.36868 -0.0720231
80.6057 1.36624 -0.00457909
80.8943 1.36524 0.0635643
81.1057 1.36471 0.12807
81.3943 1.36601 0.181962
81.6057 1.36771 0.225082
81.8943 1.36994 0.249312
82.1057 1.37184 0.258693
82.3943 1.37254 0.246302
82.6057 1.37248 0.219236
82.8943 1.37069 0.173838
83.1057 1.36869 0.118107
83.3943 1.3661 0.0525667
83.6057 1.3644 -0.0161053
83.8943 1.36361 -0.0834309
84.1057 1.36427 -0.145706
84.3943 1.36607 -0.195531
84.6057 1.36869 -0.233466
84.8943 1.37126 -0.251465
85.1057 1.37337 -0.254184
85.3943 1.37419 -0.235185
85.6057 1.37375 -0.201957
85.8943 1.3722 -0.151568
86.1057 1.36972 -0.0920263
86.3943 1.36768 -0.0245441
86.6057 1.36568 0.0445388
86.8943 1.36548 0.110139
87.1057 1.36584 0.169282
87.3943 1.36775 0.21425
87.6057 1.36983 0.246479
87.8943 1.37178 0.257978
88.1057 1.37315 0.254092
88.3943 1.3729 0.228831
88.6057 1.37198 0.18995
88.8943 1.36957 0.135264
89.1057 1.36733 0.0725463
89.3943 1.3651 0.0037962
89.6057 1.36408 -0.065157
89.8943 1.36427 -0.128566
90.1057 1.36582 -0.184162
90.3943 1.36821 -0.223998
90.6057 1.37098 -0.2502
90.8943 1.37317 -0.255021
91.1057 1.37448 -0.244361
91.3943 1.37437 -0.212848
91.6057 1.37297 -0.168486
91.8943 1.37092 -0.109823
92.1057 1.36827 -0.0445042
92.3943 1.36667 0.024805
92.6057 1.36539 0.0927647
92.8943 1.36606 0.153101
93.1057 1.36725 0.204381
93.3943 1.36949 0.238488
93.6057 1.37161 0.258384
93.8943 1.37295 0.256522
94.1057 1.37356 0.239363
94.3943 1.37237 0.202126
94.6057 1.37071 0.152878
94.8943 1.36802 0.0909549
95.1057 1.36591 0.0236362
95.3943 1.36438 -0.0456456
95.6057 1.36426 -0.112146
95.8943 1.36541 -0.169054
96.1057 1.36768 -0.215671
96.3943 1.37033 -0.243841
96.6057 1.37286 -0.257173
96.8943 1.37436 -0.248519
97.1057 1.3747 -0.224806
97.3943 1.3737 -0.18196
97.6057 1.37155 -0.128144
97.8943 1.36934 -0.0634119
98.1057 1.3669 0.00521566
98.3943 1.36601 0.0736687
98.6057 1.36564 0.137842
98.8943 1.36709 0.190513
99.1057 1.3689 0.231865
99.3943 1.37111 0.253713
99.6057 1.37293 0.260428
99.8943 1.37343 0.245208
100.106 1.37316 0.215378
100.394 1.37116 0.167567
100.606 1.36903 0.10981
100.894 1.36644 0.0429575
101.106 1.36483 -0.0264318
101.394 1.36421 -0.0935649
101.606 1.36506 -0.155007
101.894 1.36701 -0.203169
102.106 1.3697 -0.238955
102.394 1.37223 -0.254314
102.606 1.37419 -0.254213
102.894 1.37481 -0.232389
103.106 1.37413 -0.196516
103.394 1.37242 -0.143961
103.606 1.36983 -0.0827223
103.894 1.36783 -0.0143338
104.106 1.36594 0.0550312
104.394 1.36591 0.119994
104.606 1.36646 0.177889
104.894 1.36847 0.220854
105.106 1.37059 0.250667
105.394 1.37244 0.259377
105.606 1.37366 0.252613
105.894 1.37319 0.224605
106.106 1.37208 0.183234
106.394 1.36955 0.12664
106.606 1.36728 0.062534
106.894 1.36516 -0.00676102
107.106 1.36431 -0.0756138
107.394 1.36471 -0.138009
107.606 1.36643 -0.192003
107.894 1.36891 -0.229555
108.106 1.37167 -0.253128
108.394 1.37373 -0.25506
108.606 1.37484 -0.241512
108.894 1.37452 -0.207364
109.106 1.37292 -0.160707
109.394 1.37079 -0.100412
109.606 1.36813 -0.0340288
109.894 1.36666 0.0354623
110.106 1.36556 0.102959
110.394 1.36641 0.161944
110.606 1.36776 0.211332
110.894 1.37002 0.242949
111.106 1.37211 0.26008
111.394 1.37328 0.255303
111.606 1.3737 0.235301
111.894 1.37231 0.195581
112.106 1.37051 0.144244
112.394 1.3678 0.0809583
112.606 1.36576 0.0128759
112.894 1.3644 -0.0562616
113.106 1.36449 -0.12197
113.394 1.36583 -0.177233
113.606 1.36823 -0.2217
113.894 1.37088 -0.247202
114.106 1.37332 -0.257662
114.394 1.37464 -0.246093
114.606 1.37476 -0.219618
114.894 1.37357 -0.174465
115.106 1.37129 -0.118797
115.394 1.36909 -0.0529944
115.606 1.36673 0.0160815
115.894 1.36602 0.0840608
116.106 1.36585 0.147133
116.394 1.36744 0.197899
116.606 1.36935 0.236899
116.894 1.37151 0.255964
117.106 1.37323 0.259758
117.394 1.37351 0.241675
117.606 1.37305 0.209198
117.894 1.37091 0.159276
118.106 1.36871 0.0999035
118.394 1.36619 0.0322561
118.606 1.36471 -0.0372861
118.894 1.36431 -0.103646
119.106 1.36536 -0.163699
119.394 1.36746 -0.209723
119.606 1.3702 -0.242971
119.894 1.37266 -0.255447
120.106 1.37445 -0.252398
120.394 1.37486 -0.227787
120.606 1.37397 -0.189411
120.894 1.37213 -0.134966
121.106 1.3695 -0.0723742
121.394 1.36758 -0.00349215
121.606 1.36584 0.0657189
121.894 1.36601 0.129612
122.106 1.36674 0.185856
122.394 1.36884 0.226489
122.606 1.37099 0.253629
122.894 1.37271 0.259412
123.106 1.37376 0.249719
123.394 1.37309 0.219037
123.606 1.3718 0.17533
123.894 1.3692 0.117068
124.106 1.36695 0.0518654
124.394 1.36497 -0.0176415
124.606 1.36431 -0.0860503
124.894 1.36493 -0.147103
125.106 1.36682 -0.199199
125.394 1.36937 -0.234239
125.606 1.37209 -0.255016
125.894 1.37401 -0.253989
126.106 1.37491 -0.237553
126.394 1.37439 -0.200867
126.606 1.37262 -0.152068
126.894 1.37044 -0.0903585
127.106 1.36781 -0.0231581
127.394 1.36649 0.0462415
127.606 1.36559 0.113001
127.894 1.36661 0.170385
128.106 1.36811 0.217661
128.394 1.37038 0.246631
128.606 1.37241 0.260891
128.894 1.3734 0.253173
129.106 1.37363 0.23036
129.394 1.37206 0.188263
129.606 1.37015 0.134987
129.894 1.36744 0.070533
130.106 1.3655 0.00190256
130.394 1.36434 -0.0668608
130.606 1.36464 -0.131552
130.894 1.36617 -0.184973
131.106 1.36866 -0.227125
131.394 1.37131 -0.249852
131.606 1.37363 -0.257378
131.894 1.37476 -0.242901
132.106 1.37465 -0.213719
132.394 1.3733 -0.166372
132.606 1.37091 -0.108998
132.894 1.36874 -0.0423024
133.106 1.3665 0.0270309
133.394 1.36597 0.0943405
133.606 1.366 0.156124
133.894 1.36773 0.204833
134.106 1.36972 0.241355
134.394 1.37182 0.257565
134.606 1.37341 0.258407
134.894 1.37348 0.237493
135.106 1.37283 0.202437
135.394 1.37056 0.150518
135.606 1.36832 0.0896714
135.894 1.36588 0.0213942
136.106 1.36457 -0.0481279
136.394 1.3644 -0.113543
136.606 1.36564 -0.172048
136.894 1.36787 -0.215811
137.106 1.37064 -0.246427
137.394 1.373 -0.255975
137.606 1.37462 -0.249971
137.894 1.37482 -0.222621
138.106 1.37372 -0.181825
138.394 1.37178 -0.125607
138.606 1.36911 -0.0618001
138.894 1.3673 0.00742032
139.106 1.36573 0.0763193
139.394 1.36609 0.138992
139.606 1.36701 0.193451
139.894 1.36918 0.231653
140.106 1.37133 0.25605
140.394 1.37291 0.258883
140.606 1.3738 0.246273
140.894 1.37291 0.212979
141.106 1.37147 0.167023
141.394 1.36881 0.107214
141.606 1.3666 0.0410492
141.894 1.36478 -0.0285215
142.106 1.36433 -0.0963386
142.394 1.36515 -0.155915
142.606 1.3672 -0.205996
142.894 1.3698 -0.238444
143.106 1.37247 -0.256375
143.394 1.37423 -0.252386
143.606 1.37492 -0.233091
143.894 1.3742 -0.193939
144.106 1.37227 -0.143095
144.394 1.37006 -0.0800924
144.606 1.36749 -0.0122086
144.894 1.36632 0.0569581
145.106 1.36562 0.122843
145.394 1.36682 0.178506
145.606 1.36845 0.223572
145.894 1.37071 0.249831
146.106 1.37268 0.261188
146.394 1.37348 0.250541
146.606 1.37351 0.22496
146.894 1.37176 0.180567
147.106 1.36976 0.125455
147.394 1.36707 0.0599553
147.606 1.36525 -0.00909086
147.894 1.36429 -0.0773438
148.106 1.3648 -0.140889
148.394 1.36651 -0.192361
148.606 1.36909 -0.232114
148.894 1.37171 -0.252017
149.106 1.3739 -0.256593
149.394 1.37484 -0.239235
149.606 1.3745 -0.207401
149.894 1.373 -0.157951
150.106 1.37052 -0.09898
150.394 1.3684 -0.0315163
150.606 1.36628 0.0379438
150.894 1.36594 0.104454
151.106 1.36618 0.16483
151.394 1.36803 0.211387
151.606 1.37008 0.245361
151.894 1.37209 0.258684
152.106 1.37355 0.256572
152.394 1.37342 0.232865
152.606 1.37258 0.195298
152.894 1.37019 0.14148
153.106 1.36793 0.0792711
153.394 1.3656 0.0104908
153.606 1.36446 -0.0588812
153.894 1.3645 -0.123227
154.106 1.36594 -0.180073
154.394 1.36828 -0.221492
154.606 1.37106 -0.249419
154.894 1.37332 -0.256022
155.106 1.37475 -0.247077
155.394 1.37474 -0.217041
155.606 1.37344 -0.173904
155.894 1.37141 -0.116016
156.106 1.36874 -0.0511118
156.394 1.36704 0.0183193
156.606 1.36565 0.0867787
156.894 1.3662 0.148115
157.106 1.3673 0.200687
157.394 1.36951 0.236389
157.606 1.37165 0.258001
157.894 1.37309 0.257882
158.106 1.37379 0.242381
158.394 1.37271 0.20654
158.606 1.37112 0.158425
158.894 1.36842 0.0971782
159.106 1.36627 0.0301716
159.394 1.36461 -0.0393348
159.606 1.36437 -0.106435
159.894 1.3654 -0.164426
160.106 1.3676 -0.212402
160.394 1.37023 -0.242202
160.606 1.37282 -0.257259
160.894 1.37442 -0.250321
161.106 1.37489 -0.228209
161.394 1.37398 -0.18667
161.606 1.3719 -0.13388
161.894 1.36968 -0.0697004
162.106 1.36718 -0.00125684
162.394 1.36619 0.0675503
162.606 1.36569 0.132441
162.894 1.36705 0.186286
163.106 1.3688 0.229065
163.394 1.37104 0.252572
163.606 1.37292 0.261014
163.894 1.37352 0.247468
164.106 1.37336 0.219176
164.394 1.37145 0.172576
164.606 1.36936 0.115735
164.894 1.36672 0.0493114
165.106 1.36502 -0.0200244
165.394 1.36428 -0.0876429
165.606 1.365 -0.149928
165.894 1.36687 -0.199365
166.106 1.36952 -0.236656
166.394 1.37209 -0.253714
166.606 1.37414 -0.255345
166.894 1.37488 -0.235155
167.106 1.37432 -0.200745
167.394 1.37268 -0.149294
167.606 1.37012 -0.0888409
167.894 1.36807 -0.0207359
168.106 1.36609 0.0487243
168.394 1.36595 0.114318
168.606 1.36638 0.173184
168.894 1.36833 0.217518
169.106 1.37044 0.248902
169.394 1.37235 0.259334
169.606 1.37366 0.254295
169.894 1.37332 0.227865
170.106 1.3723 0.187877
170.394 1.36982 0.132275
170.606 1.36755 0.0688294
170.894 1.36534 -0.000325132
171.106 1.36438 -0.0694224
171.394 1.36464 -0.13259
171.606 1.36627 -0.187687
171.894 1.3687 -0.226712
172.106 1.37147 -0.25193
172.394 1.37361 -0.255611
172.606 1.37484 -0.243776
172.894 1.37463 -0.211148
173.106 1.37314 -0.165781
173.394 1.37104 -0.106351
173.606 1.36837 -0.0404814
173.894 1.36681 0.0290296
174.106 1.3656 0.0969294
174.394 1.36634 0.156837
174.606 1.36759 0.207456
174.894 1.36985 0.240634
175.106 1.37196 0.259468
175.394 1.37323 0.25645
175.606 1.37376 0.23814
175.894 1.37248 0.199871
176.106 1.37076 0.14973
176.394 1.36805 0.0871841
176.606 1.36596 0.0194737
176.894 1.36448 -0.0498371
177.106 1.36444 -0.116108
177.394 1.36567 -0.172447
177.606 1.36799 -0.218284
177.894 1.37064 -0.245441
178.106 1.37315 -0.257665
178.394 1.37458 -0.247879
178.606 1.37483 -0.223078
178.894 1.37374 -0.17929
179.106 1.37154 -0.124702
179.394 1.36932 -0.0595092
179.606 1.36691 0.00934191
179.894 1.36608 0.0776834
180.106 1.36578 0.141501
180.394 1.36729 0.193478
180.606 1.36914 0.23396
180.894 1.37134 0.254787
181.106 1.37312 0.26042
181.394 1.37353 0.244105
181.606 1.37319 0.213254
181.894 1.37113 0.164641
182.106 1.36897 0.106264
182.394 1.3664 0.0390711
182.606 1.36483 -0.0304228
182.894 1.36429 -0.0973012
183.106 1.36521 -0.158259
183.394 1.36722 -0.205673
183.606 1.36993 -0.240566
183.894 1.37244 -0.254903
184.106 1.37434 -0.253749
184.394 1.37488 -0.230919
184.606 1.37412 -0.194147
184.894 1.37236 -0.140937
185.106 1.36976 -0.0792236
185.394 1.36778 -0.0106139
185.606 1.36593 0.0587392
185.894 1.36597 0.123304
186.106 1.36658 0.180616
186.394 1.36863 0.222871
186.606 1.37077 0.251849
186.894 1.37256 0.259514
187.106 1.37372 0.251721
187.394 1.3732 0.222946
187.606 1.37203 0.180909
187.894 1.36947 0.123665
188.106 1.3672 0.0591084
188.394 1.36512 -0.0101132
188.606 1.36433 -0.0787017
188.894 1.3648 -0.140838
189.106 1.36658 -0.194397
189.394 1.36908 -0.231029
189.606 1.3718 -0.253617
189.894 1.37383 -0.25487
190.106 1.3749 -0.24067
190.394 1.37452 -0.205641
190.606 1.37286 -0.158222
190.894 1.3707 -0.0977245
191.106 1.36805 -0.0313172
191.394 1.36663 0.0382668
191.606 1.3656 0.105708
191.894 1.36648 0.164161
192.106 1.36785 0.212867
192.394 1.37011 0.243868
192.606 1.37219 0.260392
192.894 1.37335 0.254969
193.106 1.37374 0.234311
193.394 1.37226 0.193946
193.606 1.3704 0.142154
193.894 1.36772 0.078936
194.106 1.36576 0.0109621
194.394 1.36443 -0.0584802
194.606 1.36453 -0.124253
194.894 1.36586 -0.17851
195.106 1.36824 -0.222051
195.394 1.371 -0.247907
195.606 1.37352 -0.258555
195.894 1.37468 -0.245448
196.106 1.37459 -0.217678
196.394 1.37348 -0.173603
196.606 1.37136 -0.118925
196.894 1.36916 -0.0515042
197.106 1.3667 0.0189237
197.394 1.36589 0.0849297
197.606 1.36576 0.146148
197.894 1.36757 0.198717
198.106 1.36957 0.239358
198.394 1.37151 0.255956
198.606 1.37306 0.257426
198.894 1.37345 0.241539
199.106 1.37309 0.211298
199.394 1.37106 0.159189
199.606 1.3689 0.0975236
199.894 1.36598 0.0317066


==> data_files/FPC_study/FPC_Re100_force_nodewise.txt <==
0 0 0
0.5 -5.94049 -0.00361388
1 1.3884 -0.000806214
1.5 -2.16736 -0.00095917
2 -0.857075 0.000166817
2.5 -1.42346 0.00112713
3 -1.30501 0.00235196
3.5 -1.37344 0.00355008
4 -1.35218 0.00450584
4.5 -1.34968 0.00494536
5 -1.34124 0.0046987
5.5 -1.33604 0.00365984
6 -1.3311 0.00180374
6.5 -1.32698 -0.00076243
7 -1.32339 -0.00375745
7.5 -1.32032 -0.0067435
8 -1.3177 -0.00919785
8.5 -1.31548 -0.0106199
9 -1.31359 -0.0106485
9.5 -1.31197 -0.00916385
10 -1.31056 -0.0063502
10.5 -1.30934 -0.00269497
11 -1.30828 0.00108377
11.5 -1.30735 0.00417516
12 -1.30653 0.00585291
12.5 -1.3058 0.00565322
13 -1.30514 0.00350938
13.5 -1.30453 -0.000195204
14 -1.30398 -0.0046773
14.5 -1.30348 -0.00890616
15 -1.30301 -0.0118306
15.5 -1.30258 -0.0126323
16 -1.30218 -0.0109459
16.5 -1.30181 -0.00698758
17 -1.30146 -0.00155289
17.5 -1.30114 0.00412868
18 -1.30087 0.00865981
18.5 -1.30062 0.0108076
19 -1.30038 0.00982592
19.5 -1.30015 0.00568532
20 -1.29993 -0.000854546
20.5 -1.29973 -0.00836361
21 -1.29955 -0.0150386
21.5 -1.2994 -0.0191214
22 -1.29926 -0.0193448
22.5 -1.29911 -0.0152958
23 -1.29897 -0.00759905
23.5 -1.29885 0.00214299
24 -1.29878 0.0116608
24.5 -1.29875 0.018526
25 -1.29875 0.02075
25.5 -1.29874 0.017329
26 -1.29871 0.00859266
26.5 -1.29867 -0.00375256
27 -1.29866 -0.0169225
27.5 -1.2987 -0.0276562
28 -1.29879 -0.0329965
28.5 -1.29887 -0.0310695
29 -1.2989 -0.0216637
29.5 -1.29892 -0.00644389
30 -1.299 0.0112851
30.5 -1.29919 0.0272532
31 -1.29949 0.037217
31.5 -1.29981 0.0380503
32 -1.30004 0.0286578
32.5 -1.30019 0.0104538
33 -1.30035 -0.0127529
33.5 -1.30064 -0.0354956
34 -1.3011 -0.0518893
34.5 -1.30162 -0.0571092
35 -1.30203 -0.0487438
35.5 -1.30229 -0.0276479
36 -1.30254 0.00195787
36.5 -1.30301 0.0332273
37 -1.30382 0.0581932
37.5 -1.30483 0.0697462
38 -1.30571 0.0636162
38.5 -1.30627 0.039774
39 -1.30662 0.00283733
39.5 -1.30717 -0.0386838
40 -1.30821 -0.0742494
40.5 -1.30962 -0.0939031
41 -1.31091 -0.091035
41.5 -1.31168 -0.0644588
42 -1.31205 -0.0191871
42.5 -1.31267 0.0342944
43 -1.31411 0.0823087
43.5 -1.31626 0.111388
44 -1.31831 0.112126
44.5 -1.31947 0.0821474
45 -1.31978 0.0272533
45.5 -1.32017 -0.0394495
46 -1.32167 -0.100589
46.5 -1.32423 -0.138896
47 -1.32671 -0.14228
47.5 -1.3279 -0.107553
48 -1.32782 -0.0418101
48.5 -1.32792 0.0387292
49 -1.32969 0.112646
49.5 -1.33303 0.158726
50 -1.33619 0.162556
50.5 -1.33738 0.120887
51 -1.33667 0.0431208
51.5 -1.33615 -0.0507338
52 -1.3378 -0.135172
52.5 -1.3414 -0.185782
53 -1.34459 -0.18698
53.5 -1.3452 -0.136436
54 -1.34364 -0.0464538
54.5 -1.34276 0.0592157
55 -1.34488 0.151321
55.5 -1.34923 0.202965
56 -1.35262 0.198317
56.5 -1.35259 0.137052
57 -1.35012 0.035159
57.5 -1.34878 -0.0798259
58 -1.35099 -0.175645
58.5 -1.35542 -0.224402
59 -1.35828 -0.211302
59.5 -1.35723 -0.138742
60 -1.35403 -0.0262784
60.5 -1.3529 0.0953871
61 -1.35597 0.191677
61.5 -1.36095 0.234477
62 -1.36344 0.210789
62.5 -1.36145 0.126527
63 -1.35764 0.00500122
63.5 -1.35658 -0.120247
64 -1.35993 -0.213437
64.5 -1.36465 -0.247586
65 -1.36617 -0.212313
65.5 -1.36317 -0.117123
66 -1.35922 0.0115384
66.5 -1.35901 0.137947
67 -1.36333 0.225676
67.5 -1.36818 0.249294
68 -1.36892 0.201572
68.5 -1.3651 0.0960034
69 -1.36105 -0.0378914
69.5 -1.3613 -0.162672
70 -1.3658 -0.242422
70.5 -1.36999 -0.254205
71 -1.36957 -0.194272
71.5 -1.3651 -0.0796958
72 -1.36155 0.0576183
72.5 -1.363 0.178985
73 -1.36825 0.24929
73.5 -1.37212 0.248268
74 -1.37078 0.176061
74.5 -1.36582 0.0534657
75 -1.36261 -0.0853201
75.5 -1.36461 -0.200997
76 -1.36974 -0.26029
76.5 -1.37262 -0.246173
77 -1.37019 -0.162608
77.5 -1.36508 -0.0334922
78 -1.36287 0.105258
78.5 -1.3661 0.214014
79 -1.37159 0.261408
79.5 -1.37378 0.233792
80 -1.37051 0.139262
80.5 -1.36532 0.00484508
81 -1.36372 -0.13196
81.5 -1.36736 -0.232011
82 -1.37235 -0.26667
82.5 -1.37337 -0.22594
83 -1.36928 -0.121684
83.5 -1.36447 0.0166052
84 -1.36415 0.150255
84.5 -1.36882 0.240749
85 -1.37373 0.262126
85.5 -1.37387 0.208248
86 -1.36917 0.0949474
86.5 -1.36463 -0.0458083
87 -1.36501 -0.174479
87.5 -1.3698 -0.254081
88 -1.37388 -0.26192
88.5 -1.37284 -0.195725
89 -1.36773 -0.0747406
89.5 -1.36402 0.067188
90 -1.36576 0.189918
90.5 -1.37123 0.258012
91 -1.37483 0.251993
91.5 -1.37287 0.173733
92 -1.36748 0.0459779
92.5 -1.36433 -0.0955553
93 -1.36667 -0.210679
93.5 -1.3719 -0.26636
94 -1.37442 -0.24671
94.5 -1.37145 -0.157503
95 -1.36611 -0.024344
95.5 -1.36413 0.115653
96 -1.36772 0.222408
96.5 -1.3732 0.265209
97 -1.37496 0.231814
97.5 -1.3712 0.132155
98 -1.36593 -0.00527007
98.5 -1.36466 -0.142058
99 -1.36861 -0.239018
99.5 -1.3735 -0.268464
100 -1.37406 -0.221952
100.5 -1.36959 -0.113125
101 -1.36485 0.0272638
101.5 -1.36494 0.159859
102 -1.36986 0.246417
102.5 -1.37457 0.262158
103 -1.37421 0.202631
103.5 -1.36922 0.085354
104 -1.36487 -0.0566382
104.5 -1.36567 -0.183365
105 -1.37064 -0.258404
105.5 -1.37443 -0.260391
106 -1.37292 -0.188795
106.5 -1.36764 -0.0644201
107 -1.36422 0.077978
107.5 -1.36638 0.198008
108 -1.37194 0.261036
108.5 -1.37518 0.249052
109 -1.37277 0.165711
109.5 -1.3673 0.0351788
110 -1.3645 -0.106075
110.5 -1.36723 -0.21785
111 -1.37247 -0.268111
111.5 -1.37458 -0.242514
112 -1.37122 -0.148603
112.5 -1.36592 -0.0132521
113 -1.36436 0.125788
113.5 -1.36829 0.228626
114 -1.37367 0.265716
114.5 -1.37498 0.22646
115 -1.37088 0.122522
115.5 -1.36573 -0.0164745
116 -1.3649 -0.151643
116.5 -1.36913 -0.24421
117 -1.37385 -0.267772
117.5 -1.37395 -0.215575
118 -1.36923 -0.102918
118.5 -1.36471 0.038456
119 -1.36526 0.168823
119.5 -1.37039 0.25056
120 -1.37483 0.260285
120.5 -1.374 0.195304
121 -1.36883 0.0746911
121.5 -1.36477 -0.0676624
122 -1.366 -0.191581
122.5 -1.3711 -0.261459
123 -1.37457 -0.257402
123.5 -1.37262 -0.180644
124 -1.36726 -0.0534279
124.5 -1.36421 0.0887421
125 -1.36679 0.205428
125.5 -1.37238 0.262984
126 -1.37523 0.244966
126.5 -1.37241 0.156807
127 -1.36694 0.0239749
127.5 -1.36454 -0.116435
128 -1.36764 -0.224376
128.5 -1.37283 -0.268946
129 -1.37453 -0.237414
129.5 -1.37081 -0.139064
130 -1.36561 -0.00194221
130.5 -1.3645 0.135671
131 -1.36875 0.23422
131.5 -1.37399 0.265424
132 -1.37484 0.220374
132.5 -1.37045 0.112426
133 -1.36547 -0.0277642
133.5 -1.36509 -0.160918
134 -1.36958 -0.248805
134.5 -1.37407 -0.266376
135 -1.37372 -0.208599
135.5 -1.36879 -0.0923766
136 -1.36454 0.0496349
136.5 -1.36555 0.177433
137 -1.37085 0.254123
137.5 -1.37499 0.257782
138 -1.37371 0.187482
138.5 -1.3684 0.0637958
139 -1.36465 -0.0785963
139.5 -1.36633 -0.199413
140 -1.37151 -0.263955
140.5 -1.37463 -0.253843
141 -1.37226 -0.172081
141.5 -1.36687 -0.0422836
142 -1.36421 0.099353
142.5 -1.3672 0.212436
143 -1.37278 0.264387
143.5 -1.37522 0.240361
144 -1.37201 0.14756
144.5 -1.36657 0.0126892
145 -1.3646 -0.126588
145.5 -1.36805 -0.23047
146 -1.37316 -0.269251
146.5 -1.37441 -0.23184
147 -1.37038 -0.129242
147.5 -1.36533 0.00938919
148 -1.36467 0.1453
148.5 -1.36921 0.239363
149 -1.37427 0.264614
149.5 -1.37465 0.213858
150 -1.37 0.102104
150.5 -1.36523 -0.0390173
151 -1.36531 -0.169897
151.5 -1.37001 -0.252935
152 -1.37426 -0.26448
152.5 -1.37345 -0.201235
153 -1.36835 -0.0816622
153.5 -1.3644 0.0607234
154 -1.36587 0.185708
154.5 -1.37129 0.257209
155 -1.37511 0.254795
155.5 -1.37338 0.179315
156 -1.36797 0.0527824
156.5 -1.36458 -0.0893852
157 -1.36667 -0.206875
157.5 -1.37191 -0.265967
158 -1.37465 -0.249824
158.5 -1.37188 -0.163217
159 -1.36649 -0.0310752
159.5 -1.36424 0.109766
160 -1.36762 0.21904
160.5 -1.37315 0.265299
161 -1.37516 0.235324
161.5 -1.37159 0.138063
162 -1.36623 0.00139998
162.5 -1.36469 -0.136488
163 -1.36847 -0.236133
163.5 -1.37345 -0.269069
164 -1.37426 -0.22587
164.5 -1.36994 -0.119227
165 -1.36507 0.0206599
165.5 -1.36487 0.154622
166 -1.36967 0.244047
166.5 -1.37452 0.263326
167 -1.37443 0.206992
167.5 -1.36955 0.0916567
168 -1.36503 -0.0501345
168.5 -1.36556 -0.178513
169 -1.37044 -0.256584
169.5 -1.37441 -0.262128
170 -1.37315 -0.193581
170.5 -1.36793 -0.0709053
171 -1.3643 0.0715941
171.5 -1.3662 0.193558
172 -1.37172 0.259799
172.5 -1.37519 0.251386
173 -1.37303 0.170941
173.5 -1.36756 0.0418272
174 -1.36453 -0.0998554
174.5 -1.36703 -0.213853
175 -1.37228 -0.267479
175.5 -1.37463 -0.245443
176 -1.37149 -0.154257
176.5 -1.36614 -0.0200489
177 -1.36431 0.119739
177.5 -1.36804 0.225106
178 -1.37349 0.265712
178.5 -1.37507 0.230033
179 -1.37116 0.128598
179.5 -1.36593 -0.00951936
180 -1.36482 -0.14584
180.5 -1.36888 -0.241169
181 -1.37371 -0.268461
181.5 -1.37409 -0.219748
182 -1.36952 -0.109476
182.5 -1.36485 0.031386
183 -1.3651 0.163207
183.5 -1.3701 0.248076
184 -1.37472 0.261678
184.5 -1.37418 0.200173
185 -1.36914 0.0817626
185.5 -1.36486 -0.0604877
186 -1.36581 -0.186138
186.5 -1.37084 -0.259665
187 -1.3745 -0.259402
187.5 -1.37288 -0.186464
188 -1.36754 -0.0608025
188.5 -1.36423 0.0810634
189 -1.36655 0.20058
189.5 -1.37207 0.261413
190 -1.37524 0.248295
190.5 -1.3727 0.163022
191 -1.3672 0.0324923
191.5 -1.36455 -0.109
192 -1.36734 -0.219361
192.5 -1.37255 -0.268436
193 -1.37466 -0.241521
193.5 -1.37106 -0.146323
194 -1.36593 -0.0114899
194.5 -1.36441 0.128463
195 -1.36825 0.228508
195.5 -1.37396 0.267241
196 -1.37472 0.223651
196.5 -1.37101 0.123603
197 -1.36569 -0.0205332
197.5 -1.36475 -0.149321
198 -1.36947 -0.248172
198.5 -1.37359 -0.263785
199 -1.37399 -0.219294
199.5 -1.36958 -0.099027
200 -1.36385 0.0356779


==> data_files/FPC_study/drag-data-rajani-zdravkovich.csv <==
Re,Rajani,Zdravkovich
10,2.842264151,3.111698113
15,2.350943396,2.601886793
20,2.063018868,2.282264151
30,1.730188679,1.904528302
40,1.542641509,1.730188679
45,1.471320755,1.672075472
50,1.410566038,1.645660377
55,1.35245283,1.613962264
60,1.299622642,1.58490566
70,1.384150943,1.532075472
80,1.365660377,1.479245283
90,1.35245283,1.44490566
100,1.344528302,1.431698113
150,1.328679245,1.381509434
160,1.328679245,1.370943396
175,1.331320755,1.357735849
200,1.336603774,1.336603774
250,1.35245283,1.310188679
300,1.365660377,1.281132076

==> data_files/FPC_study/kanaris-drag-data.txt <==
14.552471741898344, 3.114125350795135
29.665836206422284, 2.096351730589335
44.71392763421299, 1.722170252572497
59.94740207621393, 1.5201122544434047
74.76646863383918, 1.4041159962581848
89.78306202646219, 1.3405051449953223
104.99945922048057, 1.3068288119738072
120.0130166579067, 1.2731524789522912
150.03633658876282, 1.2432179607109446
179.85510903822842, 1.230121608980355
209.87596225548702, 1.2245088868101033
239.896435978346, 1.2226379794200186
269.9161507124059, 1.2282507015902708
299.93605519366554, 1.2319925163704397
330.1587994315174, 1.2357343311506082
359.97548466178506, 1.2432179607109455
389.99538914304475, 1.246959775491114


==> data_files/FPC_study/kanaris-st-data.txt <==
69.97434987857125, 0.15678855022239202
75.33631675171227, 0.16021911752667345
89.46844216443364, 0.16756105547520944
104.68796900155536, 0.17315087183125497
119.59778426610637, 0.17778426610636616
149.15409174011515, 0.1847400878653096
178.43888995006412, 0.18962398013479959
208.0934319316724, 0.19371135427183672
238.08497284907355, 0.1979583594837231
267.46527683029984, 0.2000534832319153
297.5168499467896, 0.20254754823041451
327.2286953911643, 0.20496166125467297
356.95691325347224, 0.20689769967528038
386.6905885884246, 0.20867437989467078

==> data_files/FPC_study/kt-all-re.txt <==
Re,Cd,Cl,St
15,3.087,0,0.025
30,2.073,0,0.05
60,1.493,0,0.15
90,1.319,0.001,0.16
105,1.283,-0.007,0.16
150,1.235,-0.021,0.167
180,1.227,-0.007,0.18
210,1.228,-0.019,0.2
240,1.234,-0.004,0.2
270,1.239,0.002,0.2
300,1.246,0.006,0.2
390,1.268,-0.035,0.218182


==> data_files/FPC_study/singha-drag-data.txt <==
45,1.6333972698099948
100,1.32668327519794
150,1.2436162515503018
250,1.2212520528759363


==> data_files/FPC_study/strouhal_data.csv <==
Re,Cd,St
100,1.3696,0.17172
200,1.2395,0.19192
300,1.2130,0.20202
400,1.2068,0.21212
500,1.2092,0.21212


==> data_files/FPC_study/strouhal_data.txt <==
Re,Cd,St
15,3.24,0
20,2.75,0
100,1.3696,0.17
200,1.2395,0.19
300,1.2130,0.20
400,1.2068,0.21


==> data_files/FPC_study/zovatto-drag-data.txt <==
30.070386568434643,30, 2.1137832046728704, 0
59.29836508262645,60, 1.5326554932636718, 0
89.04646452786992,90, 1.3371099826822057, 0.16461
148.05917402917603,150, 1.2214529337520927, 0.18265
295.68781003258107,300, 1.180189615192698, 0.199900

==> data_files/convergence_mms/linear-4d/re1100.txt <==
nelem err_x err_y err_z err_p
8 1.317664e-02 2.011748e-02 1.448846e-02 3.147503e-02
12 5.954589e-03 9.534758e-03 6.684788e-03 1.685652e-02
16 3.344786e-03 5.442928e-03 3.799578e-03 1.010441e-02
24 1.472032e-03 2.406897e-03 1.695455e-03 4.704506e-03
32 8.204520e-04 1.333197e-03 9.533458e-04 2.717248e-03


==> data_files/convergence_mms/linear-4d/re300.txt <==
nelem err_x err_y err_z err_p
8 1.229232e-02 1.730917e-02 1.370341e-02 3.077618e-02
12 5.511504e-03 7.921603e-03 6.268689e-03 1.627608e-02
16 3.103647e-03 4.439245e-03 3.572258e-03 9.954614e-03
24 1.380855e-03 1.940393e-03 1.609494e-03 4.984810e-03
32 7.773924e-04 1.078667e-03 9.115846e-04 3.112867e-03


==> data_files/convergence_mms/linear-4d/re500.txt <==
nelem err_x err_y err_z err_p
8 1.269593e-02 1.870019e-02 1.405956e-02 3.086234e-02
12 5.695170e-03 8.685094e-03 6.439768e-03 1.631765e-02
16 3.193726e-03 4.891186e-03 3.657131e-03 9.818508e-03
24 1.409383e-03 2.132341e-03 1.637935e-03 4.714068e-03
32 7.894752e-04 1.176826e-03 9.251496e-04 2.832735e-03


==> data_files/convergence_mms/linear-4d/re700.txt <==
nelem err_x err_y err_z err_p
8 1.292904e-02 1.940860e-02 1.426677e-02 3.110643e-02
12 5.816465e-03 9.101548e-03 6.553561e-03 1.652110e-02
16 3.261443e-03 5.155543e-03 3.720539e-03 9.899338e-03
24 1.435162e-03 2.257805e-03 1.661691e-03 4.674150e-03
32 8.013065e-04 1.245219e-03 9.362353e-04 2.747730e-03


==> data_files/convergence_mms/linear-4d/re900.txt <==
nelem err_x err_y err_z err_p
8 1.307615e-02 1.983420e-02 1.439826e-02 3.131319e-02
12 5.897505e-03 9.359779e-03 6.630297e-03 1.670600e-02
16 3.309636e-03 5.325425e-03 3.766054e-03 1.000584e-02
24 1.455837e-03 2.344376e-03 1.680584e-03 4.676823e-03
32 8.117236e-04 1.295384e-03 9.455826e-04 2.721149e-03


==> data_files/convergence_mms/linear/re100.txt <==
nelem err_x err_y err_p
16 1.054317e-03 1.054317e-03 9.464667e-04
32 2.676707e-04 2.676707e-04 2.261062e-04
64 6.722706e-05 6.722706e-05 5.485690e-05
# 128 2.583580e-01 2.583580e-01 4.248871e-01
128   1.638252e-05 1.638252e-05 1.276041e-05

==> data_files/convergence_mms/linear/re1100.txt <==
nelem err_x err_y err_p
16 5.439106e-04 5.439057e-04 5.920280e-04
32 1.254677e-04 1.254678e-04 1.232132e-04
64 3.638080e-05 3.638108e-05 2.630189e-05
128 1.057110e-05 1.057110e-05 5.656079e-06


==> data_files/convergence_mms/linear/re300.txt <==
nelem err_x err_y err_p
16 7.405694e-04 7.405771e-04 7.026894e-04
32 2.022242e-04 2.022230e-04 1.568339e-04
64 5.336523e-05 5.336522e-05 3.614553e-05
128 1.733316e-05 1.776206e-05 2.486313e-02


==> data_files/convergence_mms/linear/re500.txt <==
nelem err_x err_y err_p
16 6.299397e-04 6.299489e-04 6.479732e-04
32 1.698303e-04 1.698304e-04 1.393290e-04
64 4.744817e-05 4.744780e-05 3.103178e-05
128 1.244176e-05 1.244176e-05 7.186027e-06


==> data_files/convergence_mms/linear/re700.txt <==
nelem err_x err_y err_p
16 5.820216e-04 5.820265e-04 6.211340e-04
32 1.489085e-04 1.489086e-04 1.315149e-04
64 4.303137e-05 4.303127e-05 2.834383e-05
128 1.170400e-05 1.170400e-05 6.433886e-06


==> data_files/convergence_mms/linear/re900.txt <==
nelem err_x err_y err_p
16 5.577436e-04 5.577432e-04 6.040706e-04
32 1.350083e-04 1.350085e-04 1.267083e-04
64 3.939896e-05 3.939861e-05 2.751711e-05
128 1.110429e-05 1.110429e-05 5.970950e-06


==> data_files/convergence_mms/quadratic-4d/re1100.txt <==
nelem err_x err_y err_z err_p
12 4.212130e-04 4.561597e-04 5.173430e-04 5.227385e-03
16 1.720878e-04 1.822121e-04 2.122046e-04 2.923580e-03
24 4.875791e-05 5.038971e-05 5.998684e-05 1.290593e-03
32 1.998536e-05 2.046043e-05 2.449919e-05 7.237702e-04

==> data_files/convergence_mms/quadratic-4d/re300.txt <==
nelem err_x err_y err_z err_p
12 3.868080e-04 4.064697e-04 4.712634e-04 5.217034e-03
16 1.578765e-04 1.628209e-04 1.926244e-04 2.919117e-03


==> data_files/convergence_mms/quadratic-4d/re500.txt <==
nelem err_x err_y err_z err_p
12 4.002268e-04 4.268780e-04 4.889760e-04 5.223113e-03
16 1.628248e-04 1.697699e-04 1.993817e-04 2.921873e-03
24 4.628193e-05 4.741947e-05 5.653769e-05 1.290355e-03

==> data_files/convergence_mms/quadratic-4d/re700.txt <==
nelem err_x err_y err_z err_p
12 4.094666e-04 4.401183e-04 5.013458e-04 5.225412e-03
16 1.666725e-04 1.750280e-04 2.046782e-04 2.922824e-03
24 4.722340e-05 4.854080e-05 5.784332e-05 1.290370e-03
32 1.943045e-05 1.985060e-05 2.373066e-05 7.235166e-04

==> data_files/convergence_mms/quadratic-4d/re900.txt <==
nelem err_x err_y err_z err_p
12 4.161525e-04 4.493503e-04 5.104131e-04 5.226627e-03
16 1.696792e-04 1.790466e-04 2.088450e-04 2.923296e-03
24 4.804532e-05 4.953033e-05 5.899116e-05 1.290375e-03
32 1.971993e-05 2.016583e-05 2.413035e-05 7.185190e-04

==> data_files/convergence_mms/quadratic/re100.txt <==
nelem err_x err_y err_p
16 1.171982e-04 1.171940e-04 1.790860e-04
32 1.384098e-05 1.384098e-05 2.293174e-05
64 1.697500e-06 1.697501e-06 3.269853e-06
# 128 2.594545e-01 2.594545e-01 4.254995e-01


==> data_files/convergence_mms/quadratic/re1100.txt <==
nelem err_x err_y err_p
16 1.346866e-04 1.344964e-04 1.763854e-04
32 1.580596e-05 1.580413e-05 2.178041e-05
64 1.868023e-06 1.868014e-06 2.802793e-06
# 128 4.490031e-05 4.476687e-05 2.704159e-03


==> data_files/convergence_mms/quadratic/re300.txt <==
nelem err_x err_y err_p
16 1.248892e-04 1.248261e-04 1.761007e-04
32 1.454250e-05 1.454245e-05 2.223672e-05
64 1.739700e-06 1.739702e-06 2.993178e-06
# 128 2.055655e-03 2.055365e-03 1.931080e-01


==> data_files/convergence_mms/quadratic/re500.txt <==
nelem err_x err_y err_p
16 1.289522e-04 1.288185e-04 1.754282e-04
32 1.501420e-05 1.501361e-05 2.205191e-05
64 1.783596e-06 1.783623e-06 3.612155e-06
# 128 1.298370e-05 1.296781e-05 1.595023e-03


==> data_files/convergence_mms/quadratic/re700.txt <==
nelem err_x err_y err_p
16 1.315083e-04 1.313423e-04 1.755944e-04
32 1.533825e-05 1.533703e-05 2.190719e-05
64 1.819658e-06 1.819728e-06 6.431738e-06
# 128 2.310644e-05 2.306652e-05 2.111984e-03


==> data_files/convergence_mms/quadratic/re900.txt <==
nelem err_x err_y err_p
16 1.333209e-04 1.331391e-04 1.759745e-04
32 1.559185e-05 1.559029e-05 2.182383e-05
64 1.845723e-06 1.845718e-06 2.819280e-06
# 128 3.386475e-05 3.377757e-05 2.424252e-03

